Discreetly Exploiting Inter-session Information for Session-based Recommendation

Limited intra-session information is the performance bottleneck of the early GNN based SBR models. Therefore, some GNN based SBR models have evolved to introduce additional inter-session information to facilitate the next-item prediction. However, we found that the introduction of inter-session information may bring interference to these models. The possible reasons are twofold. First, inter-session dependencies are not differentiated at the factor-level. Second, measuring inter-session weight by similarity is not enough. In this paper, we propose DEISI to solve the problems. For the first problem, DEISI differentiates the types of inter-session dependencies at the factor-level with the help of DRL technology. For the second problem, DEISI introduces stability as a new metric for weighting inter-session dependencies together with the similarity. Moreover, CL is used to improve the robustness of the model. Extensive experiments on three datasets show the superior performance of the DEISI model compared with the state-of-the-art models.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> ref.txt <==
@inproceedings{devooght2017long,
  title={Long and short-term recommendations with recurrent neural networks},
  author={Devooght, Robin and Bersini, Hugues},
  booktitle={Proceedings of the 25th conference on user modeling, adaptation and personalization},
  pages={13--21},
  year={2017}
}
@inproceedings{jannach2015adaptation,
  title={Adaptation and evaluation of recommendations for short-term shopping goals},
  author={Jannach, Dietmar and Lerche, Lukas and Jugovac, Michael},
  booktitle={Proceedings of the 9th ACM Conference on Recommender Systems},
  pages={211--218},
  year={2015}
}
@article{liu2016recurrent,
  title={Recurrent neural network for text classification with multi-task learning},
  author={Liu, Pengfei and Qiu, Xipeng and Huang, Xuanjing},
  journal={arXiv preprint arXiv:1605.05101},
  year={2016}
}
@article{zaremba2014recurrent,
  title={Recurrent neural network regularization},
  author={Zaremba, Wojciech and Sutskever, Ilya and Vinyals, Oriol},
  journal={arXiv preprint arXiv:1409.2329},
  year={2014}
}
@article{jain2019attention,
  title={Attention is not explanation},
  author={Jain, Sarthak and Wallace, Byron C},
  journal={arXiv preprint arXiv:1902.10186},
  year={2019}
}
@article{galassi2020attention,
  title={Attention in natural language processing},
  author={Galassi, Andrea and Lippi, Marco and Torroni, Paolo},
  journal={IEEE transactions on neural networks and learning systems},
  volume={32},
  number={10},
  pages={4291--4308},
  year={2020},
  publisher={IEEE}
}
@article{schlichtkrull2020interpreting,
  title={Interpreting graph neural networks for nlp with differentiable edge masking},
  author={Schlichtkrull, Michael Sejr and De Cao, Nicola and Titov, Ivan},
  journal={arXiv preprint arXiv:2010.00577},
  year={2020}
}
@article{wu2023graph,
  title={Graph neural networks for natural language processing: A survey},
  author={Wu, Lingfei and Chen, Yu and Shen, Kai and Guo, Xiaojie and Gao, Hanning and Li, Shucheng and Pei, Jian and Long, Bo and others},
  journal={Foundations and Trends{\textregistered} in Machine Learning},
  volume={16},
  number={2},
  pages={119--328},
  year={2023},
  publisher={Now Publishers, Inc.}
}
@inproceedings{wu2019session,
  title={Session-based recommendation with graph neural networks},
  author={Wu, Shu and Tang, Yuyuan and Zhu, Yanqiao and Wang, Liang and Xie, Xing and Tan, Tieniu},
  booktitle={Proceedings of the AAAI conference on artificial intelligence},
  volume={33},
  number={01},
  pages={346--353},
  year={2019}
}
@inproceedings{yu2020tagnn,
  title={TAGNN: Target attentive graph neural networks for session-based recommendation},
  author={Yu, Feng and Zhu, Yanqiao and Liu, Qiang and Wu, Shu and Wang, Liang and Tan, Tieniu},
  booktitle={Proceedings of the 43rd international ACM SIGIR conference on research and development in information retrieval},
  pages={1921--1924},
  year={2020}
}
@article{hidasi2015session,
  title={Session-based recommendations with recurrent neural networks},
  author={Hidasi, Bal{\'a}zs and Karatzoglou, Alexandros and Baltrunas, Linas and Tikk, Domonkos},
  journal={arXiv preprint arXiv:1511.06939},
  year={2015}
}
@inproceedings{li2017neural,
  title={Neural attentive session-based recommendation},
  author={Li, Jing and Ren, Pengjie and Chen, Zhumin and Ren, Zhaochun and Lian, Tao and Ma, Jun},
  booktitle={Proceedings of the 2017 ACM on Conference on Information and Knowledge Management},
  pages={1419--1428},
  year={2017}
}
@inproceedings{liu2018stamp,
  title={STAMP: short-term attention/memory priority model for session-based recommendation},
  author={Liu, Qiao and Zeng, Yifu and Mokhosi, Refuoe and Zhang, Haibin},
  booktitle={Proceedings of the 24th ACM SIGKDD international conference on knowledge discovery \& data mining},
  pages={1831--1839},
  year={2018}
}
@inproceedings{xia2021self,
  title={Self-supervised hypergraph convolutional networks for session-based recommendation},
  author={Xia, Xin and Yin, Hongzhi and Yu, Junliang and Wang, Qinyong and Cui, Lizhen and Zhang, Xiangliang},
  booktitle={Proceedings of the AAAI conference on artificial intelligence},
  volume={35},
  number={5},
  pages={4503--4511},
  year={2021}
}
@inproceedings{lai2022attribute,
  title={An Attribute-Driven Mirror Graph Network for Session-based Recommendation},
  author={Lai, Siqi and Meng, Erli and Zhang, Fan and Li, Chenliang and Wang, Bin and Sun, Aixin},
  booktitle={Proceedings of the 45th International ACM SIGIR Conference on Research and Development in Information Retrieval},
  pages={1674--1683},
  year={2022}
}
@inproceedings{tan2016improved,
  title={Improved recurrent neural networks for session-based recommendations},
  author={Tan, Yong Kiam and Xu, Xinxing and Liu, Yong},
  booktitle={Proceedings of the 1st workshop on deep learning for recommender systems},
  pages={17--22},
  year={2016}
}
@inproceedings{xia2021self2,
  title={Self-supervised graph co-training for session-based recommendation},
  author={Xia, Xin and Yin, Hongzhi and Yu, Junliang and Shao, Yingxia and Cui, Lizhen},
  booktitle={Proceedings of the 30th ACM International conference on information \& knowledge management},
  pages={2180--2190},
  year={2021}
}
@article{zheng2019balancing,
  title={Balancing multi-level interactions for session-based recommendation},
  author={Zheng, Yujia and Liu, Siyi and Zhou, Zailei},
  journal={arXiv preprint arXiv:1910.13527},
  year={2019}
}
@article{qiu2020exploiting,
  title={Exploiting cross-session information for session-based recommendation with graph neural networks},
  author={Qiu, Ruihong and Huang, Zi and Li, Jingjing and Yin, Hongzhi},
  journal={ACM Transactions on Information Systems (TOIS)},
  volume={38},
  number={3},
  pages={1--23},
  year={2020},
  publisher={ACM New York, NY, USA}
}
@article{wang2022exploiting,
  title={Exploiting intra-and inter-session dependencies for session-based recommendations},
  author={Wang, Nan and Wang, Shoujin and Wang, Yan and Sheng, Quan Z and Orgun, Mehmet A},
  journal={World Wide Web},
  volume={25},
  number={1},
  pages={425--443},
  year={2022},
  publisher={Springer}
}
@article{li2022disentangled,
  title={Disentangled graph neural networks for session-based recommendation},
  author={Li, Ansong and Cheng, Zhiyong and Liu, Fan and Gao, Zan and Guan, Weili and Peng, Yuxin},
  journal={IEEE Transactions on Knowledge and Data Engineering},
  year={2022},
  publisher={IEEE}
}
@article{ma2019learning,
  title={Learning disentangled representations for recommendation},
  author={Ma, Jianxin and Zhou, Chang and Cui, Peng and Yang, Hongxia and Zhu, Wenwu},
  journal={Advances in neural information processing systems},
  volume={32},
  year={2019}
}
@inproceedings{ma2020disentangled,
  title={Disentangled self-supervision in sequential recommenders},
  author={Ma, Jianxin and Zhou, Chang and Yang, Hongxia and Cui, Peng and Wang, Xin and Zhu, Wenwu},
  booktitle={Proceedings of the 26th ACM SIGKDD International Conference on Knowledge Discovery \& Data Mining},
  pages={483--491},
  year={2020}
}
@inproceedings{wang2020disentangled,
  title={Disentangled graph collaborative filtering},
  author={Wang, Xiang and Jin, Hongye and Zhang, An and He, Xiangnan and Xu, Tong and Chua, Tat-Seng},
  booktitle={Proceedings of the 43rd international ACM SIGIR conference on research and development in information retrieval},
  pages={1001--1010},
  year={2020}
}
@inproceedings{wei2021contrastive,
  title={Contrastive learning for cold-start recommendation},
  author={Wei, Yinwei and Wang, Xiang and Li, Qi and Nie, Liqiang and Li, Yan and Li, Xuanping and Chua, Tat-Seng},
  booktitle={Proceedings of the 29th ACM International Conference on Multimedia},
  pages={5382--5390},
  year={2021}
}
@inproceedings{xie2022contrastive,
  title={Contrastive learning for sequential recommendation},
  author={Xie, Xu and Sun, Fei and Liu, Zhaoyang and Wu, Shiwen and Gao, Jinyang and Zhang, Jiandong and Ding, Bolin and Cui, Bin},
  booktitle={2022 IEEE 38th international conference on data engineering (ICDE)},
  pages={1259--1273},
  year={2022},
  organization={IEEE}
}
@inproceedings{qin2021world,
  title={The world is binary: Contrastive learning for denoising next basket recommendation},
  author={Qin, Yuqi and Wang, Pengfei and Li, Chenliang},
  booktitle={Proceedings of the 44th international ACM SIGIR conference on research and development in information retrieval},
  pages={859--868},
  year={2021}
}
@inproceedings{rendle2010factorizing,
  title={Factorizing personalized markov chains for next-basket recommendation},
  author={Rendle, Steffen and Freudenthaler, Christoph and Schmidt-Thieme, Lars},
  booktitle={Proceedings of the 19th international conference on World wide web},
  pages={811--820},
  year={2010}
}
@inproceedings{wang2020global,
  title={Global context enhanced graph neural networks for session-based recommendation},
  author={Wang, Ziyang and Wei, Wei and Cong, Gao and Li, Xiao-Li and Mao, Xian-Ling and Qiu, Minghui},
  booktitle={Proceedings of the 43rd international ACM SIGIR conference on research and development in information retrieval},
  pages={169--178},
  year={2020}
}
@inproceedings{de2021transformers4rec,
  title={Transformers4rec: Bridging the gap between nlp and sequential/session-based recommendation},
  author={de Souza Pereira Moreira, Gabriel and Rabhi, Sara and Lee, Jeong Min and Ak, Ronay and Oldridge, Even},
  booktitle={Proceedings of the 15th ACM Conference on Recommender Systems},
  pages={143--153},
  year={2021}
}
@inproceedings{wang2019collaborative,
  title={A collaborative session-based recommendation approach with parallel memory modules},
  author={Wang, Meirui and Ren, Pengjie and Mei, Lei and Chen, Zhumin and Ma, Jun and De Rijke, Maarten},
  booktitle={Proceedings of the 42nd international ACM SIGIR conference on research and development in information retrieval},
  pages={345--354},
  year={2019}
}
@inproceedings{qiu2019rethinking,
  title={Rethinking the item order in session-based recommendation with graph neural networks},
  author={Qiu, Ruihong and Li, Jingjing and Huang, Zi and Yin, Hongzhi},
  booktitle={Proceedings of the 28th ACM international conference on information and knowledge management},
  pages={579--588},
  year={2019}
}
@inproceedings{sun2019bert4rec,
  title={BERT4Rec: Sequential recommendation with bidirectional encoder representations from transformer},
  author={Sun, Fei and Liu, Jun and Wu, Jian and Pei, Changhua and Lin, Xiao and Ou, Wenwu and Jiang, Peng},
  booktitle={Proceedings of the 28th ACM international conference on information and knowledge management},
  pages={1441--1450},
  year={2019}
}
@inproceedings{choi2022s,
  title={S-Walk: accurate and scalable session-based recommendation with random walks},
  author={Choi, Minjin and Kim, Jinhong and Lee, Joonseok and Shim, Hyunjung and Lee, Jongwuk},
  booktitle={Proceedings of the Fifteenth ACM International Conference on Web Search and Data Mining},
  pages={150--160},
  year={2022}
}
@inproceedings{ye2020cross,
  title={Cross-session aware temporal convolutional network for session-based recommendation},
  author={Ye, Rui and Zhang, Qing and Luo, Hengliang},
  booktitle={2020 International Conference on Data Mining Workshops (ICDMW)},
  pages={220--226},
  year={2020},
  organization={IEEE}
}
@inproceedings{GJ2007Measuring,
  title={Measuring and testing dependence by correlation of distances.},
  author={GJ Székely and  Rizzo, M. L.  and  Bakirov, N. K. },
  booktitle={Acm Symposium on Virtual Reality Software & Technology},
  year={2007},
}
@inproceedings{2020Star,
  title={Star Graph Neural Networks for Session-based Recommendation},
  author={ Pan, Z.  and  Cai, F.  and  Chen, W.  and  Chen, H.  and MD Rijke},
  booktitle={CIKM '20: The 29th ACM International Conference on Information and Knowledge Management},
  year={2020},
}
